Seminaive Materialisation in DatalogMTL

DatalogMTL is an extension of Datalog with metric temporal operators that has found applications in temporal ontology-based data access and query answering, as well as in stream reasoning. Practical algorithms for DatalogMTL are reliant on materialisation-based reasoning, where temporal facts are derived in a forward chaining manner in successive rounds of rule applications. Current materialisation-based procedures are, however, based on a naive evaluation strategy, where the main source of inefficiency stems from redundant computations. In this paper, we propose a materialisation-based procedure which, analogously to the classical seminaive algorithm in Datalog, aims at minimising redundant computation by ensuring that each temporal rule instance is considered at most once during the execution of the algorithm. Our experiments show that our optimised seminaive strategy for DatalogMTL is able to significantly reduce materialisation times.

==> tikzdata/naive_redundancy_1.txt <==
t n
1 14692483
2 17692483
3 19456424
4 21262353
5 24221241
6 27514724
7 29803444
8 31400313
9 33340532
10 35894412


==> tikzdata/naive_redundancy_2.dat <==
t n
0 0
1 3782680.0
2 5921480.0
3 8582680.0
4 11262680.0
5 14547160.0
6 17982680.0
7 19896840.0
8 21634680.0
9 23564096.0
10 25803444.0
11 26654368.0
12 27071520.0
13 27349725.0
14 27514724.0
15 27514724.0
16 27514724.0
17 27514724.0
18 27514724.0
19 27514724.0
20 27514724.0
21 27514724.0
22 27514724.0
23 27514724.0
24 27514724.0
25 27514724.0
26 27514724.0
27 27514724.0
28 27514724.0
29 27514724.0
30 27514724.0


==> tikzdata/naive_t_1.txt <==
t n
1 16230
2 18076
3 20539
4 22232
5 24448
6 26448
7 28323
8 30245
9 32323
10 34933

==> tikzdata/naive_t_2.dat <==
t n
0 0
1 1004
2 3488
3 5392
4 7036
5 9162
6 11432
7 13182
8 15360
9 17000
10 18567
11 19996
12 22360
13 23100
14 25592
15 26448
16 28196
17 29688
18 31648
19 32192
20 33560
21 34288
22 35796
23 36483
24 37780
25 38212
26 39968
27 40404
28 41008
29 42700
30 43600


==> tikzdata/opt_redundancy_1.txt <==
t n
1 9198347
2 9432343
3 9602349
4 9800314
5 10134311
6 10300414
7 10440635
8 10621334
9 10891219
10 10971215

==> tikzdata/opt_redundancy_2.dat <==
t n
0 0
1 3782680
2 4381484
3 5426804
4 6226804
5 7516048
6 8102680
7 8684148
8 9034680
9 9567772
10 9647772
11 9889732
12 9889732
13 9889732
14 9889732
15 9889732
16 9889732
17 9889732
18 9889732
19 9889732
20 9889732
21 9889732
22 9889732
23 9889732
24 9889732
25 9889732
26 9889732
27 9889732
28 9889732
29 9889732
30 9889732


==> tikzdata/opt_t_1.txt <==
t n
1 5590
2 5702
3 5872
4 5901
5 6060
6 6160
7 6227
8 6331
9 6421
10 6509

==> tikzdata/opt_t_2.dat <==
t n
0 0
1 1048
2 2196
3 3068
4 3804
5 4356
6 4800
7 5172
8 5596
9 5880
10 5932
11 5972
12 6040
13 6088
14 6124
15 6160
16 6204
17 6248
18 6272
19 6316
20 6356
21 6404
22 6444
23 6476
24 6556
25 6592
26 6636
27 6672
28 6716
29 6752
29 6792
30 6828


==> tikzdata/semi_redundancy_1.txt <==
t n
1 11193221
2 11289974
3 11463271
4 11600413
5 11803444
6 12079080
7 12440632
8 12813741
9 13222214
10 13666422

==> tikzdata/semi_redundancy_2.dat <==
t n
0 0
1 3782680
2 4381484
3 5426804
4 6226804
5 7516048
6 8102680
7 8684148
8 9034680
9 9567772
10 10074372
11 10639080
12 10859080
13 11276680
14 11639480
15 12079080
16 12418920
17 12679080
18 12967040
19 13277112
20 13277112
21 13277112
22 13277112
23 13277112
24 13277112
25 13277112
26 13277112
27 13277112
28 13277112
29 13277112
30 13277112


==> tikzdata/semi_t_1.txt <==
t n
1 6831
2 7014
3 7239
4 7402
5 7636
6 7836
7 8268
8 8442
9 8632
10 8821

==> tikzdata/semi_t_2.dat <==
t n
0 0
1 1036
2 2180
3 3048
4 3812
5 4332
6 4764
7 5152
8 5524
9 5848
10 6224
11 6608
12 6916
13 7244
14 7512
15 7836
16 8080
17 8340
18 8608
19 8852
20 8980
21 9204
22 9404
23 9532
24 9676
25 9800
26 9960
27 10060
28 10088
29 10212
30 10367

